Hardness of Detecting Abelian and Additive Square Factors in Strings

We prove 3SUM-hardness (no strongly subquadratic-time algorithm, assuming the 3SUM conjecture) of several problems related to finding Abelian square and additive square factors in a string. In particular, we conclude conditional optimality of the state-of-the-art algorithms for finding such factors. Overall, we show 3SUM-hardness of (a) detecting an Abelian square factor of an odd half-length, (b) computing centers of all Abelian square factors, (c) detecting an additive square factor in a length-$n$ string of integers of magnitude $n^{\mathcal{O}(1)}$, and (d) a problem of computing a double 3-term arithmetic progression (i.e., finding indices $i \ne j$ such that $(x_i+x_j)/2=x_{(i+j)/2}$) in a sequence of integers $x_1,\dots,x_n$ of magnitude $n^{\mathcal{O}(1)}$. Problem (d) is essentially a convolution version of the AVERAGE problem that was proposed in a manuscript of Erickson. We obtain a conditional lower bound for it with the aid of techniques recently developed by Dudek et al. [STOC 2020]. Problem (d) immediately reduces to problem (c) and is a step in reductions to problems (a) and (b). In conditional lower bounds for problems (a) and (b) we apply an encoding of Amir et al. [ICALP 2014] and extend it using several string gadgets that include arbitrarily long Abelian-square-free strings. Our reductions also imply conditional lower bounds for detecting Abelian squares in strings over a constant-sized alphabet. We also show a subquadratic upper bound in this case, applying a result of Chan and Lewenstein [STOC 2015].

==> recenzzje.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 243
TITLE: Hardness of Detecting Abelian and Additive Square Factors in Strings
AUTHORS: Jakub Radoszewski, Wojciech Rytter, Juliusz Straszyński, Tomasz Waleń and Wiktor Zuba

----------- Overall evaluation -----------
Abelian squares are interesting combinatorial objects. They are substrings of a string with the property that the first half is a permutation of the second half. A string can have no abelian square factor, if the alphabet is of size at least 4, while it must have abelian square factors if the alphabet size is smaller. Actually, it is conjectured that over a binary alphabet, a string of length n must have at least floor(n/4) distinct abelian square factors (see https://arxiv.org/pdf/1802.04481.pdf). On the other hand, a string (even binary) can contain a quadratic (in its length) number of distinct abelian square factors.

So, it is natural to ask if there is a subquadratic (in the length of the string) algorithm to check if a string contains an abelian square factor. For ordinary squares, it is known that this is an easy task. Surprisingly enough, nobody has found such a subquadratic algorithm. This motivates the authors (for ease of writing I deliberately use the plural even if of course I cannot make any assumption on the number of authors) to try if it is possible to give a conditional lower bound for this problem. The most natural candidate problem for a reduction is probably 3SUM, which has also been used for conditional lower bounds on some indexed jumbled matching problems in the past (an abelian square is also called a jumbled square). The authors almost achieve the goal, in the sense that they show 3SUM hardness for the problem of finding an abelian square \emph{of odd length}. Nevertheless, this constitutes an important step. The authors also show reductions for other related proble!
 ms, one of which concerns additive squares, a generalization of abelian squares in which the two halves of the string (which is supposed to be over a numerical alphabet) sum up to the same value.

The paper is general well written and detailed. The results are novel and of interest for the community. Therefore, I propose acceptance.

Some minor comments follow.

Beginning of Sec 2.1 is not clear. “Let us fix a sequence”, a sequence of what? Numbers? What is an arithmetic (emphasized) progression on a finite sequence? 
Beginning of Sec. 3 you say lower case Greek letters denote strings, but then in Lemma 15 they are used for subsets.
Revise the bibliography: waerden->Waerden, some names are abbreviated, some are not.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 243
TITLE: Hardness of Detecting Abelian and Additive Square Factors in Strings
AUTHORS: Jakub Radoszewski, Wojciech Rytter, Juliusz Straszyński, Tomasz Waleń and Wiktor Zuba

----------- Overall evaluation -----------
The paper shows the 3SUM-hardness of several problems related to Abelian and additive squares,
for which they show several reductions, and extend a lower bound proof of Amir et al.

In total, I think that the paper is very well written. 
The number of orthographic mistakes is scarce. 
The introduction addressing the related work seems to be comprehensive.
The results of the paper are interesting, and fit into the scope of ESA.

My reservation is the style of writing:
Occasionally, things get defined without clarifying the motivation behind it;
some steps in the proofs have no clarifying statement why something holds or why such a particular step is helpful for proving a claim.
Especially the writing style at the end of the paper suffers from the lack of explanations, some of which are shifted into the appendix completely like the proof of Claim 25.
I know that the limit of 11 pages makes it hard to find good explanations in such little space, 
but maybe you could shift less relevant insights like Remark 10+11 into the appendix to save space.


Detailed comments follow:

l13: "AVERAGE problem of Erickson" : Can you add a reference like [conference year]? For me, it does not seem to be a well-known problem.

Related work: 
- I am missing some references to works on lower bounds for jumbled pattern matching like [2] or 
 "Afshani et al. : A Lower Bound for Jumbled Indexing, SODA 2020"
- Since you emphasize on different alphabet sizes in this paper, it would be worth pointing out that [17] is a linear-time algorithm for *constant* alphabets.
  For integer alphabets, you could cite:
  * Crochemore et al. : Extracting powers and periods in a word from its runs structure, TCS 2014
  * Bannai et al.: Computing All Distinct Squares in Linear Time for Integer Alphabets, CPM 2017

l84: For computing the lengths of all Ab-squares, you also need to detect all even half-length Ab-square factors?
l66: "was settled in [6]" : and what was the result?
l98: Is $N$ a natural number?
l99: $\bar{x} = x_1,\ldots,x_N \in$ -> $\bar{x} = [x_1,\ldots,x_N]$ with $x_j \in$; you then use the syntax [...] onwards
l130: Not clear that 3-element progression is a triplet $(i,j,k)$ such that $i < j < k$ and $j-i = k-j$. I think that 'good' means also that $|k-i| \mod 4 = 0$.
l138: Why does not Step 2 introduce additional solutions such that we can find a MIDSUM1 solution whereas the original ODCONV3SUM maybe had none?
l145: What is a *non-constant* arithmetic progression? Something like $(a,a,a)$ with ratio 0?
l160: How can we observe that both are equivalent? (I am speaking about the 'if and only if' condition)
l185: $M$ has not yet been introduced, but set to $N^2$ in Line 201
l186: What is a deactivation? I think that you want the elements to be omitted in the computation for a solution.
l192: "all of these positions" : which positions?
l195: $| (i,j)$ -> maybe here it is meant that $i \mod 2 = mid(i,j) \mod 2$ ?
l197: But for a good progression $(i, mid(i,j),j)$ we have that $i,j$ are odd and $(j-i)/2$ even, so no good progression can be found in an odd-half instance?
l199: This implies -> This implies:
l211: "single progression-free set" : It is unclear for me whether you can specify the sizes of the sets returned by the algorithm of Theorem 5.
l219: the sentence with "modulo 2m" seems broken.
l236: I would write out a telescoping sum to show the connection between the additive square and MIDSUM.
l257: and it is -> which is
l261: consecutive primes -> does this mean that, given $p_i$ and $p_{i+1}$, the interval of integers $[p_i+1..p_{i+1}-1]$ contains no prime number? Why is this useful/necessary?
l280: over alphabet -> over the alphabet
l290: what are 'equalizers'? Elements you need to add to the one or the other side of a (not yet valid) equation to obtain equality?
l290-296: There are a bunch of cascaded definitions, where I did not feel that everything is well motivated. I wondered whether $U \equiv V$ because $\{\pi_1,\ldots,\pi_m} = {\pi'_1,\ldots,\pi'm\}$.

Caption Figure 2: 
 - here, $n = 3$ holds?
 - The case when -> Here is

Caption of Figure 3: What is an essential block? A block that stores information about the actual input?

l351: "shown above " : where?

Algorithm 1 : The notation like \mathcal{A} is not like in the proof of Theorem 22 or in Figure 5, where only $A$ is used. 

l378: Unclear what $A$, $B$, $C$, $D$, and $E$ are. If $A = \mathcal{A}$, then $+$ = $\oplus$ ?
l380: "half of the strings" : which strings?
l386: I would use "alph(S) = 4" for a string $S$ instead of the term "quaternary".
l387: the $\circ$ symbol only appears in proof of Theorem 24. It is unclear why it is actually needed.
l394: It is unclear for me what $P^R$ means. Is it the reversed string of $P$?
l397: Does $12 \not\mid \ell$ mean that $\ell$ and 12 are coprime?

The proof of Theorem 24 is very handwavy, and leaves me in doubt about the correctness of the claim.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 243
TITLE: Hardness of Detecting Abelian and Additive Square Factors in Strings
AUTHORS: Jakub Radoszewski, Wojciech Rytter, Juliusz Straszyński, Tomasz Waleń and Wiktor Zuba

----------- Overall evaluation -----------
An Abelian square in a string s[1..n] is a fragment s[i..(i+2k-1)] such that the Parikh vectors of s[i..(i+k-1)] and s[(i+k)..(i+2k-1)] are the same, that is, every character occurs the same number of times in both halves. This is a natural combinatorial objects that has been already studied by Erdös. More recently, there has been some interest in ins algorithmic aspects, in particular checking if a given string contains an Abelian square (or generating all such squares). However, all such algorithms take quadratic (or close to quadratic) time in the worst case.

This paper provides a conditional lower bound for detecting if a given square contains an Abelian square with odd half-length (or generating all centers of Abelian squares). Thus, there is no O(n^{2-eps}) time algorithm unless 3SUM conjecture fails. This is an interesting and, particularly for detecting an Abelian square with odd half-length, technically nontrivial result. Additionally, the authors provide subquadratic algorithms for the case of bounded alphabets; this uses the machinery of Chan and Lewenstein and isn't particularly surprising due to the connection between jumbled indexing and detecting Abelian squares.

The first step of the reduction is to reduce convolution 3SUM (known to be 3SUM-hard) to a new problem called MIDSUM, in which we are given a vector (x1,x2,...,xn) and seek i,j such that j-i is even and x((i+j)/2)=(x(i)+x(j))/2. This uses a more or less standard divide and conquer, and (less standard) partition into Behrend's set as described by Dudek et al. I wasn't very surprised with this part and felt that it could have been a bit shorter.

Next, MIDSUM is encoded as a string. To this end, authors follow the high-level idea from Amir et al. Instead of checking equality of numbers, we can check equality of their remainders modulo sufficiently many prime numbers. Then, each prime number corresponds to a distinct characters. If the numbers are poly(n) then the prime numbers only need to be at most O(logn). However, there is a certain technical complication, already present in the paper of Amir et al. While the high-level idea follows prior work, the details are different (and, in my opinion, more challenging), mostly because in the end we want to ask about detection, not indexing. Already fo the case of generating all centers of Abelian squares, This requires new gadgets, and a careful case inspection. This part is nontrivial and, in my opinion, very interesting. Later (well, mostly in the appendix) the authors further extend this to detecting an Abelian square with odd half-length. This is even more challenging, !
 and I was impressed with the construction (at the same time, it involves quite a bit of case inspection, and I'm not sure if I have verified all the cases). The main trick is to use a (known) construction of an infinite string over the alphabet of size 4 with no Abelian square. Then, the input string is "shuffled" with a prefix of this infinite string, adding some separators. This gives the authors some control on what could be the remaining Abelian squares. While I understand the idea, I would appreciate making the details a bit easier to check, and explaining in detail what break for arbitrary Abelian squares (without restricting their half-length to be odd). I would also suggest shortening the first part, and including more details from the appendix in the main part of the paper.

The paper nicely combines existing tools with a new combinatorial insight specific to the structure of Abelian squares. I believe that it will be interested to the community working on combinatorics/algorithms on words, and I recommend acceptance.

Some detailed comments:
line 55: I got confused with "sums of letters", maybe there is another words than "letters"?
line 150: something is weird with formatting
line 181: I got a bit confused by your "hence", I think it would be better to split the proceeding sentence into two parts, and use each part only when necessary
line 195: what is | (i,j) have the same parity?
line 203: as you probably know, in some of those problems the universe matters, have you tried to decrease M to N^2? Of course you can hash it down, but then the reduction is randomized.
line 306: I don't like the figure, could you make "center" to be above the string so that there is no need for that much whitespace around the down-arrows?
line 359: I wouldn't call this a corollary, as it requires going over the previous proof and tweaking it a bit.
line 364: I don't understand why you are not writing A+B
line 372: in the first line of the pseudocode, W -> T
line 373: add that the string is of length n
line 546: this is T?
line 548: this is not really a period in the classical sense
line 564: I feel that this whole proof requires the reader to verify the details on their own, and this is not great...
line 587: divisible by 3 should be divisible by 6?
line 648: halh -> half


